Discovery of Water Maser Emission in Eight AGN with 70-m Antennas of NASA's Deep Space Network

We report the discovery of water maser emission in eight active galactic nuclei (AGN) with the 70-m NASA Deep Space Network (DSN) antennas at Tidbinbilla, Australia and Robledo, Spain. The positions of the newly discovered masers, measured with the VLA, are consistent with the optical positions of the host nuclei to within 1 sigma (0.3 arcsec radio and 1.3 arcsec optical) and most likely mark the locations of the embedded central engines. The spectra of two sources, NGC 3393 and NGC 5495, display the characteristic spectral signature of emission from an edge-on accretion disk, with orbital velocities of ~600 and ~400 km s^-1, respectively. In a survey with DSN facilities of 630 AGN selected from the NASA Extragalactic Database, we have discovered a total of 15 water maser sources. The resulting incidence rate of maser emission among nearby (v_sys < 7000 km s^-1) Seyfert 1.8-2.0 and LINER systems is ~10 percent for a typical rms noise level of ~14 mJy over 1.3 km s^-1 spectral channels. As a result of this work, the number of nearby AGN (v_sys < 7000 km s^-1) observed with <20 mJy rms noise has increased from 130 to 449.

==> tab2.txt <==
%auto-ignore 
Title:   Discovery of Water Maser Emission in Eight AGN with 70-m Antennas
         of NASA's Deep Space Network
Authors: P. T. Kondratko, L. J. Greenhill, J. M. Moran, J. E. J. Lovell,
         T. B. H. Kuiper, D. L. Jauncey, L. B. Cameron, J. F. Gomez,
         C. Garcia-Miro, E. Moll, I. de Gregorio-Monsalvo, and 
         E. Jimenez-Bailon
Table:   Sources Surveyed for Water Maser Emission with 70-m Deep Space Network 
         Antennas at Tidbinbilla and Robledo
================================================================================
Description of file: tab2.txt
--------------------------------------------------------------------------------
Characters  Format Units   Explanations
--------------------------------------------------------------------------------
    1 - 22  A22    ------  Source name
   24 - 28  A5     ------  Activity Type (a)
   30 - 31  I2     h       Hour of Right Ascension (J2000) (a)
   33 - 34  I2     min     Minute of Right Ascension (J2000) (a)
   36 - 40  F5.2   s       Second of Right Ascension (J2000) (a)
   42 - 42  A1     ------  Sign of the Declination (J2000) (a)
   43 - 44  I2     deg     Degree of Declination (J2000) (a)
   46 - 47  I2     arcmin  Arcminute of Declination (J2000) (a)
   49 - 52  F4.1   arcsec  Arcsecond of Declination (J2000) (a)
   54 - 58  A5     km/s    Systemic velocity (a)
   60 - 63  A4     year    Year of Observation
   65 - 66  A2     month   Month of Observation
   68 - 69  A2     day     Day of Observation
   71 - 75  A5     s       Total integration time on+off source
   77 - 78  A2     mJy     Rms noise in a 1.3 km s^-1 spectral channel, corrected 
                           for atmospheric opacity (typically ~0.07) and for the 
                           dependence of antenna gain on elevation.
   80 - 80  A1     ------  Site: R=Robledo, T=Tidbinbilla.
--------------------------------------------------------------------------------
Note (a): Type, position, and heliocentric systemic velocity obtained from the 
          NED at the outset of the survey in 2002. Velocities are computed 
          assuming the radio definition of Doppler shift.
--------------------------------------------------------------------------------
KUG2358+330            SY2   00 00 58.14 +33 20 38.1 12387 2005-01-05  6240  9 R
UGC12914               LINER 00 01 38.32 +23 29 01.5  4308 2003-02-03  2910 18 R
UGC12915               LINER 00 01 41.94 +23 29 44.5  4274 2004-07-20  2460 12 T
CGCG517-014            SY2   00 01 58.46 +36 38 56.6  9311 2004-12-26  6060  9 R
NGC7814                LINER 00 03 14.89 +16 08 43.5  1046 2002-08-15  1980 14 T
UGC00013               LINER 00 03 29.23 +27 21 05.9  7498 2002-12-25  2100 23 R
UGC00050               LINER 00 06 40.15 +26 09 16.2  7366 2003-01-20  2100 28 R
UGC00085               LINER 00 09 28.64 +47 21 21.0  5066 2003-01-01  2340 28 R
NGC0019                LINER 00 10 40.88 +32 58 58.5  4713 2002-12-29  1980 19 R
NGC0017                SY2   00 11 06.55 -12 06 26.3  5816 2003-01-28  2070 16 R
NGC0041                LINER 00 12 47.97 +22 01 24.3  5833 2003-01-19  2340 17 R
NGC0051                LINER 00 14 34.91 +48 15 20.5  5257 2003-01-17  2700 18 R
2MASXIJ0018358-070255  SY2   00 18 35.90 -07 02 55.8  5301 2003-01-17  2760 14 R
UGC00215               SY2   00 22 26.22 +29 30 10.8  6927 2002-12-22  1080 29 R
LEDA087391             SY2   00 23 13.90 -53 58 22.0  8370 2002-06-01  2700 12 T
UGC00233               LINER 00 24 42.70 +14 49 28.0  5188 2002-09-09  1620 18 T
UGC00238               LINER 00 25 03.35 +31 20 42.6  6645 2003-01-12  1080 16 R
MRK0945                SY2   00 25 54.87 -03 25 14.9  4366 2003-01-17  2280 15 R
ESO540-G001            SY1.8 00 34 13.82 -21 26 20.6  7825 2004-06-29  1560 14 T
MRK0955                SY2   00 37 35.81 +00 16 50.5 10105 2003-01-18  2760 23 R
NGC0185                SY2   00 38 57.68 +48 20 11.6  -202 2005-02-01  4980 13 R
ESO540-G014            SY2   00 41 11.73 -21 07 53.5  1645 2002-08-05  1500 15 T
NGC0237                LINER 00 43 27.82 -00 07 30.3  4118 2002-09-06  1890 15 T
ESO540-G017NED01       SY2   00 44 21.80 -17 21 04.0  9025 2004-06-15  1800 14 T
NGC0266                LINER 00 49 47.89 +32 16 39.7  4590 2004-12-20  6780  8 R
NGC0291                SY2   00 53 29.80 -08 46 03.6  5589 2002-08-05  1530 15 T
UGC00556               LINER 00 54 50.27 +29 14 47.7  4559 2003-01-01  1140 44 R
NGC0315                SY1   00 57 48.89 +30 21 08.8  4862 2003-01-19  2610 18 R
ESO351-G025            LINER 00 58 22.23 -36 39 37.1 10029 2005-06-24  9000  7 T
IC0064                 AGN   00 59 24.46 +27 03 32.0 13165 2005-02-09  5700 12 R
IRASF01010-1232        SY2   01 03 31.04 -12 16 06.4  7026 2002-08-13  1980 12 T
ESO079-G016            SY    01 04 27.10 -64 07 10.0  5917 2004-05-09  2460 10 T
ESO113-G010            SY1.8 01 05 16.98 -58 26 13.1  7512 2003-05-30  1950 15 T
UM085                  SY2   01 06 45.26 +06 38 02.0 11807 2003-01-29  2460 18 R
IC1631                 SY2   01 08 44.80 -46 28 32.7  8969 2004-06-22  2700 13 T
CGCG551-008            SY    01 10 14.08 +50 10 32.1  6917 2003-01-30  1470 20 R
NGC0424                SY2   01 11 27.51 -38 05 01.1  3456 2002-06-01  2430 12 T
APMUKS(BJ)B010         SY2?  01 11 53.49 -45 58 46.5  7599 2002-08-17  2160 14 T
UGC00768               SY1.9 01 13 09.59 +02 17 16.0 13228 2005-02-23  7620 14 R
IC1657                 SY2   01 14 06.98 -32 39 03.2  3541 2003-05-29  2580 11 T
NGC0454NED02           SY2   01 14 25.22 -55 23 47.3  3588 2003-05-08  3120 14 T
ESO195-G035            SY2   01 15 55.38 -50 11 22.2  7126 2002-09-09  1380 16 T
NGC0446                SY?   01 16 03.60 +04 17 38.0  5349 2003-06-23  1980 15 T
UGC00861               SY2   01 19 59.61 +14 47 10.5  4082 2002-08-10  1800 16 T
ESO244-G017            SY1.5 01 20 19.70 -44 07 41.6  6883 2003-05-31  1560 19 T
UM319                  SY2   01 23 21.18 -01 58 36.0  4758 2003-01-17  2070 16 R
IC1689                 LINER 01 23 47.90 +33 03 20.0  4498 2003-01-01  1980 27 R
NGC0526A               SY1.5 01 23 54.39 -35 03 55.7  5618 2003-06-23  1620 14 T
IRAS01217+0122         SY2   01 24 24.00 +01 38 35.0  5057 2004-06-19  1920 13 T
NGC0513                SY2   01 24 26.85 +33 47 58.0  5747 2004-12-15  4680 15 R
UM103                  SY2   01 25 27.77 +03 00 11.7 12910 2003-01-22  2280 24 R
NGC0536                AGN   01 26 21.61 +34 42 14.0  5101 2002-03-02  2880 13 R
IC0123                 SY2   01 28 51.46 +02 26 47.2  8906 2002-12-29  1920 21 R
ESO413-G008            LINER 01 30 49.12 -27 21 50.9  5509 2002-08-05  2400 12 T
UGC01093               LINER 01 31 49.01 +17 34 32.9  7710 2002-12-25  1920 22 R
ESO353-G009            SY2   01 31 50.42 -33 07 09.5  4877 2003-06-15  1680 12 T
UGC01098               LINER 01 32 16.10 +21 24 39.5  9548 2005-01-05  4380 12 R
MCG-03-05-007          SY    01 34 25.19 -15 49 08.3  5857 2002-12-29  1800 25 R
KUG0135-131            SY2   01 38 05.39 -12 52 11.1 11642 2004-06-22  2970 12 T
ESO297-G018            SY2   01 38 37.17 -40 00 41.2  7369 2004-06-27  1260 16 T
IIIZW035NOTES01        LINER 01 44 30.34 +17 06 00.0  8209 2004-07-21   900 22 T
MCG-01-05-031          SY2   01 45 25.46 -03 49 37.5  5358 2002-08-05  2160 11 T
ESO080-G005            SY1.8 01 47 39.24 -66 09 49.1  7868 2003-08-06  1920 13 T
NGC0676                SY2   01 48 57.30 +05 54 24.0  1498 2004-06-27  1560 13 T
UGC01282               SY2   01 49 29.87 +12 30 32.6  5132 2002-08-13  1620 13 T
IRAS01475-0740         SY2   01 50 02.70 -07 25 48.5  5204 2002-08-04  1080 16 T
NGC0708                SY2   01 52 46.47 +36 09 06.6  4778 2002-12-29  2100 19 R
SBS0153+366            SY2   01 56 45.35 +36 52 41.0  5532 2003-02-06  2040 20 R
NGC0777                SY2   02 00 14.90 +31 25 46.0  4903 2002-12-29  1920 20 R
UGC01479               SY2   02 00 19.06 +24 28 25.3  4847 2002-08-15  1980 16 T
ESO153-G020            SY2   02 06 03.57 -55 11 35.0  5802 2003-05-05  2850 14 T
NGC0833                LINER 02 09 20.88 -10 08 00.3  3815 2002-09-06  1890 15 T
NGC0835                LINER 02 09 24.69 -10 08 10.5  4018 2002-09-11  2070 15 T
NGC0839                SY2   02 09 42.93 -10 11 02.7  3883 2003-02-02  3330 17 R
KUG0207-092            SY2   02 10 11.40 -09 03 36.2 11992 2003-01-29  3090 15 R
NGC0841                LINER 02 11 17.35 +37 29 49.8  4472 2005-01-02  4980 10 R
NGC0931                SY1.5 02 28 14.47 +31 18 42.0  4910 2005-02-08  3900 16 R
IC1816                 SY1   02 31 50.99 -36 40 16.2  4995 2003-06-23  1680 15 T
UGC02024               SY2   02 33 01.24 +00 25 15.0  6567 2002-08-13  1530 13 T
MRK1179                SY1.9 02 33 22.33 +27 56 12.9 10864 2003-01-30  3180 15 R
NGC0985                SY1   02 34 37.77 -08 47 15.4 12399 2004-06-25  1260 16 T
MRK0595                SY1.5 02 41 34.89 +07 11 14.1  7876 2003-08-01  1860 16 T
NGC1056                SY    02 42 48.34 +28 34 26.9  1537 2002-12-15  2070 21 R
NGC1058                SY2   02 43 29.88 +37 20 27.1   517 2004-11-26  2280 30 R
ESO479-G031            LINER 02 44 47.68 -24 30 50.0  6891 2002-09-30  2258 13 T
NGC1097                SY1   02 46 18.99 -30 16 28.7  1270 2003-08-13  1680 15 T
ESO479-G039            LINER 02 46 37.64 -26 58 19.0  6964 2002-09-09  1440 16 T
2MASXIJ0246391+213510  LINER 02 46 39.15 +21 35 10.3  6828 2003-02-06  2280 18 R
IC1859                 SY2   02 49 03.92 -31 10 21.0  5751 2002-08-15  3060 10 T
NGC1106                SY2   02 50 40.50 +41 40 18.0  4275 2004-12-15  6600 13 R
NGC1125                SY2   02 51 40.27 -16 39 03.7  3242 2003-01-17  2550 18 R
NGC1140                SY2   02 54 33.58 -10 01 39.9  1494 2002-08-13  1530 14 T
NGC1142                SY2   02 55 12.19 -00 11 00.8  8406 2003-08-02  2040 15 T
IRAS02530+0211         LINER 02 55 34.43 +02 23 41.4  8052 2002-12-22  1878 26 R
IC1867                 SY2   02 55 52.23 +09 18 42.6  7488 2003-01-28  2430 16 R
ESO417-G006            SY2   02 56 21.52 -32 11 05.6  4806 2004-07-21  1860 13 T
IRAS03031-8335         AGN?  02 58 44.20 -83 23 14.0 10975 2004-06-24  2220 11 T
2MASXIJ0259304-242253  SY1   02 59 30.50 -24 22 53.6 10138 2003-06-02  3240 17 T
MCG-02-08-039          SY2   03 00 30.66 -11 24 55.1  8727 2003-08-02  1620 19 T
2MASXJ03023999-7242231 SY2   03 02 40.16 -72 42 21.3 12387 2003-09-12  3180  9 T
NGC1204                LINER 03 04 40.01 -12 20 29.5  4222 2002-09-06  2070 14 T
NGC1217                LINER 03 06 05.87 -39 02 10.4  6159 2004-07-21  1860 14 T
NGC1241                SY2   03 11 14.71 -08 55 19.9  3998 2003-05-09  2160 17 T
2MASXJ03130881-0243191 SY2   03 13 08.80 -02 43 19.2  7938 2003-07-27  2010 11 T
KUG0312+013            SY2   03 15 05.33 +01 30 30.2  7031 2003-07-26  1500 11 T
NGC1266                LINER 03 16 00.74 -02 25 38.5  2178 2002-09-09  1500 16 T
UGC02638               LINER 03 17 02.21 +01 15 17.9  6958 2002-09-12  1910 13 T
NGC1316                LINER 03 22 41.72 -37 12 29.6  1750 2003-06-09  1530 18 T
NGC1326                LINER 03 23 56.38 -36 27 51.6  1354 2003-06-15  2280 12 T
NGC1320                SY2   03 24 48.72 -03 02 32.0  2692 2003-02-01  2610 19 R
ESO116-G018            SY2   03 24 53.16 -60 44 20.0  5445 2003-05-08  3240 11 T
MCG-02-09-040          SY2   03 25 04.94 -12 18 27.8  4429 2003-02-02  3330 17 R
MRK0609                SY1.8 03 25 25.34 -06 08 38.7  9898 2005-01-02  5460  8 R
UGC02724               SY2   03 25 25.58 +40 46 23.4 13656 2005-02-14  4560 10 R
NGC1350                SY    03 31 08.11 -33 37 42.1  1893 2003-05-29  1800 14 T
NGC1353                LINER 03 32 02.97 -20 49 07.0  1517 2002-09-12  1890 15 T
NGC1365                SY1.8 03 33 36.37 -36 08 25.4  1627 2003-06-09  1920 12 T
NGC1398                SY    03 38 51.90 -26 20 14.2  1400 2003-05-29  1500 13 T
NGC1409                SY2   03 41 10.43 -01 18 09.2  7555 2003-02-03  2250 18 R
NGC1433                SY2   03 42 01.46 -47 13 19.6  1071 2003-05-30  1740 15 T
FCCB1658               SY2   03 43 26.52 -31 44 38.2  9222 2004-07-28  1920 14 T
IC0355                 SY    03 53 46.26 +19 58 26.4  8406 2002-12-15  1260 27 R
MCG+00-11-002          AGN   03 57 58.66 -00 11 26.0  4139 2002-08-17  1800 14 T
3C098                  SY2   03 58 54.46 +10 26 02.4  8860 2004-07-28  1860 16 T
ESO549-G049            LINER 04 02 25.67 -18 02 51.1  7680 2003-07-27  1440 13 T
MRK1193                SY2   04 07 01.05 -10 10 14.0  9627 2003-07-16  2220 19 T
ESO420-G013            SY2   04 13 49.69 -32 00 25.1  3528 2002-08-17  1980 13 T
LEDA094129             SY1.5 04 15 59.18 -08 21 38.2 11058 2005-02-24  7800  8 R
NGC1553                LINER 04 16 10.28 -55 46 51.0  1076 2002-06-02  2610 12 T
NGC1566                SY1   04 20 00.64 -54 56 17.0  1489 2003-08-06  1920 12 T
ESO550-IG025NED01      LINER 04 21 19.99 -18 48 39.0  9351 2005-05-23  7200  9 T
IRAS04210+0400         SY2   04 23 40.77 +04 08 02.4 12910 2003-01-22  2340 17 R
MCG-01-12-006          SY2   04 25 55.56 -08 34 07.5 11309 2003-07-24  2010 14 T
ESO202-G023            SY2   04 28 00.03 -47 54 40.2  4867 2003-05-08  2880 13 T
2MASXIJ0428260-043348  SY2   04 28 26.05 -04 33 49.5  4576 2003-02-02  3690 14 R
NGC1598                LINER 04 28 33.45 -47 46 56.1  5046 2004-06-19  2040 12 T
NGC1614                SY2   04 33 59.85 -08 34 44.0  4703 2003-01-29  3240 12 R
IRAS04361-1430         SY2   04 38 28.33 -14 24 38.1 10290 2003-07-12   840 17 T
NGC1636                SY2   04 40 40.20 -08 36 27.9  4120 2002-09-12  1910 15 T
IRAS04385-0828         SY2   04 40 54.96 -08 22 22.2  4460 2003-01-17  2700 16 R
UGC03134               SY2   04 41 48.27 -01 18 06.5  8422 2003-01-17  1440 22 R
NGC1672                SY2   04 45 42.83 -59 14 51.6  1344 2004-06-27   900 19 T
2MASXIJ04472072-050813 SY1   04 47 20.72 -05 08 14.1 12690 2003-07-24  1560 16 T
MCG-01-13-025          SY1.2 04 51 41.51 -03 48 33.7  4690 2003-06-26  2520 18 T
2MASXIJ0452445-031257  SY2   04 52 44.53 -03 12 57.8  4663 2003-02-01  2880 16 R
CGCG420-015            SY2   04 53 25.73 +04 03 41.5  8559 2003-06-01  3240 14 T
ESO033-G002            SY2   04 55 58.99 -75 32 28.1  5330 2003-07-19  1530 15 T
ESO552-G039            SY1.2 04 58 40.31 -21 59 30.8 11418 2003-06-02  3720 14 T
PMNJ0505+0416          SY1   05 05 34.78 +04 15 54.7  7938 2003-08-14  2760  8 T
NGC1808                SY2   05 07 42.32 -37 30 45.7   997 2003-05-05  3120 15 T
CGCG468-002            SY2   05 08 19.69 +17 21 48.4  5158 2003-01-17  2280 19 R
ESO362-G008            SY2   05 11 09.09 -34 23 35.8  4710 2003-05-09  1860 18 T
[HB91]0510+031         SY1   05 12 40.35 +03 11 44.1  4838 2003-08-14  1740  9 T
MCG-02-14-009          SY1   05 16 21.18 -10 33 41.4  8294 2003-06-29  2100 20 T
CGCG258-006            SY1.8 05 16 53.80 +53 11 30.4  8249 2004-12-25  4080 13 R
ESO362-G018            SY1.5 05 19 35.82 -32 39 27.9  3743 2003-05-30  1440 14 T
PICTORA                SY1   05 19 49.69 -45 46 44.5 10154 2003-09-12  1358 14 T
IRAS05187-1017         LINER 05 21 06.54 -10 14 46.7  8241 2003-06-07  1360 15 T
1RXSJ052135.1+671808   SY1.5 05 21 34.60 +67 18 07.9  4343 2005-01-12  4680 15 R
NGC1875                AGN?  05 21 45.80 +06 41 20.0  8732 2003-06-14  1800 14 T
ESO253-G003            SY2   05 25 18.30 -46 00 19.6 12219 2003-08-06  1740 12 T
NGC1961                LINER 05 42 04.80 +69 22 43.3  3883 2004-12-25  3840 12 R
UGC03351               SY?   05 45 47.80 +58 42 03.0  4390 2004-11-26  1740 30 R
ESO306-G025            SY2   05 45 50.86 -39 29 37.6  7312 2002-08-15  1170 15 T
2MASXIJ05465630-333741 SY1   05 46 56.31 -33 37 41.5  8732 2003-06-28  1680 19 T
UGC03374               SY1.5 05 54 53.61 +46 26 21.6  6018 2005-02-11  6960 12 R
2MASXJ05580206-3820043 SY1   05 58 02.00 -38 20 04.7  9821 2003-09-12  2476 12 T
AM0602-575             SY2   06 00 21.27 -57 56 20.6 11058 2003-05-11  3300 11 T
ESO254-G017            SY2   06 06 35.80 -47 29 56.0  8667 2003-07-16  2760 15 T
MCG+08-12-003          SY1.8 06 12 43.37 +47 30 51.1 11104 2005-01-12 21180  8 R
2MASXIJ0623053         SY2   06 23 05.31 -06 07 13.3  5923 2002-08-15  1530 14 T
ESO366-G002            LINER 06 37 57.13 -32 52 40.9 10769 2003-06-02  1860 26 T
ESO490-IG026           SY1.2 06 40 11.74 -25 53 41.8  7269 2003-05-29  1320 13 T
IRAS06483-1955         SY1.8 06 50 30.84 -19 59 15.5  7475 2003-05-29   940 16 T
CGCG145-017            SY2   06 52 02.52 +27 27 38.9 11926 2005-01-11  6000 12 R
IC0450                 SY1.5 06 52 12.25 +74 25 37.5  5536 2005-02-01  7440 10 R
UGC03601               SY1.5 06 55 49.52 +40 00 00.8  5047 2005-01-13  4980 19 R
FAIRALL0265            SY1   06 56 29.80 -65 33 37.7  8591 2003-09-12  2880  9 T
AM0702-601             SY2   07 03 24.12 -60 15 23.3  9105 2003-05-11  3000 13 T
ESO428-G014            SY2   07 16 31.21 -29 19 28.8  1621 2003-05-08  3060 12 T
MRK0378                SY2   07 17 08.20 +49 41 36.4 12056 2004-12-28  2460 20 R
MRK1200                LINER 07 25 01.50 +27 19 27.5  7587 2003-01-21  2040 20 R
MRK0009                SY1.5 07 36 56.98 +58 46 13.4 11496 2005-02-15  7740  9 R
MRK0078                SY2   07 42 41.73 +65 10 37.5 10738 2005-01-05  7440  9 R
UGC03995NOTES01        SY2   07 44 07.11 +29 14 57.4  4666 2004-12-18  6780 12 R
2MASXIJ07554738-015741 SY1   07 55 47.39 -01 57 41.9 11531 2003-06-01  2400 15 T
IC0486                 SY1   08 00 20.98 +26 36 48.2  7846 2004-12-01  4500 19 R
IRAS07577+1021         SY1.5 08 00 26.89 +10 13 09.0 13676 2005-02-23  9420 12 R
UGC04211               SY2   08 04 46.30 +10 46 37.0  9979 2003-07-05  1440 16 T
UGC04248               SY1   08 08 55.35 +00 18 05.0  5335 2003-09-17  3120 11 T
SBS0805+607            LINER 08 09 31.77 +60 36 47.1  9099 2004-12-12  4320 19 R
ATZ98J081211.7+571746  SY2   08 12 11.70 +57 17 46.0  7824 2004-12-10  6660 18 R
SBS0808+587            SY2   08 12 17.10 +58 33 51.6  7938 2004-11-28  7380 17 R
KUG0811+462            SY1.5 08 15 16.87 +46 04 30.6 11800 2005-03-10  6360  9 R
SBS0811+584            SY2   08 16 01.30 +58 20 01.0  7397 2004-11-27  2580 18 R
SBS0814+579C           AGN   08 18 12.93 +57 46 39.1  7881 2004-12-05  4440 22 R
ESO018-G008            SY2   08 23 16.61 -77 49 10.8  5156 2002-06-11  2640 12 T
ESO018-G009            SY2   08 24 07.43 -77 46 52.5  5248 2003-05-07  1890 17 T
IRASF08216+3009        SY2   08 24 43.28 +29 59 23.2  7312 2003-01-20  2460 26 R
KUG0826+225            AGN   08 29 44.33 +22 25 27.5  7312 2003-01-21  1920 19 R
CGCG004-040            SY2   08 30 14.41 -02 52 50.3 11684 2003-01-29  3330 12 R
NGC2617                SY1.8 08 35 38.79 -04 05 17.6  4227 2003-02-01  3150 17 R
MRK0093                SY2   08 36 42.34 +66 13 58.6  5200 2002-12-29  3960 17 R
UGC04498               AGN   08 37 26.60 +40 02 07.8  6982 2004-11-26   960 30 R
NGC2622                SY1.8 08 38 10.94 +24 53 43.0  8342 2004-12-12  6360 16 R
FAIRALL1146            SY1.5 08 38 30.50 -35 59 35.0  9177 2003-06-05  1500 16 T
2MASXJ08440647-1402130 SY1.5 08 44 06.37 -14 02 03.0  8109 2003-07-24  1290 21 T
2MASXIJ0846093-152125  AGN   08 46 09.33 -15 21 25.2  5327 2002-06-01  2600 13 T
NGC2683                SY2   08 52 41.42 +33 25 13.7   410 2003-02-03  2790 18 R
IC0520                 LINER 08 53 42.20 +73 29 27.0  3446 2004-12-23  7020  9 R
ESO497-G003            SY2   09 01 38.06 -24 47 26.4   421 2002-05-31  2610 12 T
IC0526                 SY2   09 02 40.78 +10 50 29.9  5681 2003-02-02  3150 16 R
NGC2783B               AGN   09 13 32.87 +29 59 59.4  6609 2003-01-19  2160 19 R
NGC2783                AGN   09 13 39.46 +29 59 34.7  6597 2003-01-21  1740 24 R
NGC2845                SY2   09 18 36.88 -38 00 41.1  2509 2002-07-02  2700 10 T
NGC2787                LINER 09 19 18.57 +69 12 11.9   694 2005-03-06  7440  7 R
MCG-01-24-012          SY2   09 20 46.31 -08 03 21.9  5821 2003-06-05  1500 14 T
ESO565-G019            SY2   09 34 43.53 -21 55 40.0  4588 2002-05-31  2700 16 T
UGC05101               SY1.5 09 35 51.65 +61 21 11.3 11361 2005-02-11  7740 11 R
CGCG181-077            SY1.5 09 39 17.22 +36 33 43.6  5867 2005-03-07  6780  9 R
UGC05165NOTES03        SY2   09 40 44.51 +21 14 03.7  7037 2003-07-26  2340 12 T
NGC2965                AGN   09 43 19.16 +36 14 52.3  6585 2002-12-29  2820 24 R
ESO434-G040            SY2   09 47 40.24 -30 56 54.2  2462 2003-05-09  3240 12 T
IC2510                 SY2   09 47 43.24 -32 50 15.4  2776 2002-05-18  2190 20 T
NGC2985                LINER 09 50 21.61 +72 16 44.1  1316 2004-12-23  4620 11 R
NGC3035                SY1   09 51 55.29 -06 49 29.3  4292 2003-06-01  2340 19 T
CGCG035-090            SY2   09 55 40.50 +05 02 37.0 10007 2003-07-05  1480 16 T
NGC3081                SY2   09 59 29.54 -22 49 34.6  2366 2003-06-15  1740 12 T
NGC3080                SY1   09 59 55.83 +13 02 37.8 10258 2003-06-07  1820 16 T
NGC3094                SY2   10 01 25.97 +15 46 13.7  2385 2002-03-25  3150 15 R
WN1                    SY1   10 02 00.05 -08 09 41.6  4500 2003-06-28  1350 20 T
ESO263-G013            SY2   10 09 48.99 -42 48 46.7  9658 2003-05-07  3060 11 T
ESO374-G044            SY2   10 13 19.86 -35 58 59.6  8294 2003-07-12  1200 15 T
NGC3166                LINER 10 13 45.60 +03 25 32.0  1339 2003-06-16  1680 16 T
NGC3169                LINER 10 14 15.03 +03 27 57.1  1228 2003-06-07  1560 15 T
NGC3185                SY2   10 17 38.53 +21 41 17.9  1212 2003-06-16  2880 18 T
NGC3190                LINER 10 18 05.77 +21 49 55.8  1266 2003-07-26  1140 18 T
NGC3226                LINER 10 23 27.00 +19 53 54.4  1147 2003-07-27  2340 13 T
NGC3227                SY1.5 10 23 30.59 +19 51 54.0  1153 2003-08-02  2460 13 T
KUG1021+675            SY2   10 25 13.03 +67 17 49.6 11142 2004-12-28  6780 10 R
IC0614                 SY2   10 26 51.88 -03 27 51.9  9919 2003-07-12  1230 15 T
NGC3245                LINER 10 27 18.39 +28 30 26.6  1352 2004-12-19  5040 11 R
ESO436-G029            SY2   10 30 23.70 -30 23 42.8  4024 2002-05-23  2700 19 T
CGCG009-070            SY2   10 30 50.85 -02 43 15.7  8654 2003-07-08  1740 19 T
NGC3281                SY2   10 31 52.06 -34 51 13.3  3166 2002-07-02  1080 16 T
IRAS10295-1831         SY1   10 31 57.29 -18 46 33.9 11604 2003-06-05  1800 13 T
MCG-02-27-009          SY2   10 35 27.26 -14 07 46.9  4462 2003-06-09  1920 12 T
CGCG037-092            SY2   10 36 35.80 +05 54 37.8  3464 2003-07-13  2178 13 T
NGC3312                AGN   10 37 02.59 -27 33 54.6  2858 2003-05-09  1020 22 T
GSC549500478           SY1   10 38 20.59 -10 07 00.4  8464 2003-06-14  1620 14 T
MCG-01-27-031          SY1   10 39 46.27 -05 28 59.6  6069 2003-06-14  1980 13 T
KUG1037+393A           AGN   10 40 00.59 +39 07 20.1  8990 2005-01-13  4860 15 R
MCG-03-27-026          SY2   10 42 18.73 -17 38 55.5  6067 2002-06-01  2700 12 T
CGCG333-049            SY2   10 44 08.51 +70 24 19.5  9739 2004-12-14  7560 12 R
NGC3362                SY2   10 44 51.71 +06 35 48.2  8067 2003-08-01  1800 14 T
NGC3367                SY    10 46 34.80 +13 45 02.0  3007 2003-06-16  2220 21 T
M96                    LINER 10 46 45.74 +11 49 11.8   894 2002-02-15  2760 19 R
NGC3379                LINER 10 47 49.60 +12 34 54.8   908 2005-01-02  6840  8 R
MRK0152                LINER 10 48 52.53 +50 02 11.9  6748 2003-01-20  1160 20 R
MRK0417                SY2   10 49 30.93 +22 57 51.9  9509 2005-02-24  8880  8 R
ESO215-G014            SY1   10 59 18.52 -51 26 30.3  5479 2003-09-13  2636 11 T
NGC3486                SY2   11 00 23.88 +28 58 30.2   679 2004-12-15  3540 21 R
NGC3511                SY1   11 03 23.68 -23 05 10.6  1102 2003-08-14   180 33 T
NGC3507                LINER 11 03 25.39 +18 08 12.2   976 2004-12-20  3120 12 R
NGC3521                LINER 11 05 48.58 -00 02 09.1   803 2003-08-02  2820 11 T
NGC3516                SY1.5 11 06 47.49 +72 34 06.9  2626 2005-02-09  3060 15 R
MCG-01-28-026          SY2   11 06 57.06 -05 36 19.4 10314 2003-06-05  1380 14 T
ESO438-G009            SY1.5 11 10 47.97 -28 30 04.2  7174 2003-07-30  1860 12 T
NGC3593                SY2   11 14 37.00 +12 49 04.0   627 2003-02-01  3330 17 R
CGCG156-051            SY2   11 17 52.66 +29 18 16.1  6711 2002-12-29  2760 22 R
M65                    LINER 11 18 55.90 +13 05 37.0   805 2002-02-17  1980 18 R
ESO319-IG012NED02      SY2   11 19 01.24 -40 00 31.5 10334 2003-05-08   540 31 T
NGC3627                SY2   11 20 15.02 +12 59 29.5   725 2004-12-23  4740 10 R
CGCG011-076            SY2   11 21 12.26 -02 59 03.5  7283 2003-07-26  2400  9 T
KUG1120-073            LINER 11 22 51.08 -07 35 19.4  6485 2005-05-23  9480  8 T
NGC3656                LINER 11 23 38.43 +53 50 30.9  2842 2003-01-22  2070 18 R
IRAS11215-2806         SY2   11 24 01.24 -28 23 08.2  3993 2003-06-16  1500 20 T
NGC3675                LINER 11 26 07.90 +43 35 10.0   768 2004-12-18  1800 19 R
NGC3681                LINER 11 26 29.79 +16 51 48.4  1234 2005-03-07  3420 11 R
SBS1124+610            LINER 11 27 22.00 +60 44 53.8  9998 2005-01-09 13320  5 R
ESO439-G009            SY2   11 27 23.40 -29 15 27.0  6995 2003-07-30  2280 10 T
NGC3697                AGN   11 28 50.40 +20 47 43.0  6133 2003-01-17  2460 20 R
SBS1127+575            SY2   11 30 03.35 +57 18 30.3 10418 2005-01-15  6780  9 R
2MASXJ11322058+8223433 SY2   11 32 20.32 +82 23 42.9  8165 2004-12-06  6780 12 R
MRK0738                SY?   11 35 57.10 +28 11 48.6 11253 2003-01-30  1800 20 R
ESO216-G024            SY1.9 11 37 44.88 -49 10 43.2  4986 2003-05-07  3060 12 T
NGC3783                SY1   11 39 01.77 -37 44 18.7  2889 2003-10-03  1440 18 T
MRK0745                SY2?  11 39 56.31 +16 57 17.9  3175 2002-03-05  4050 15 R
NGC3822                SY2   11 42 11.20 +10 16 40.0  6015 2005-03-17  9660  9 R
[HB91]1143-185         SY1   11 45 44.23 -18 46 40.0  5878 2003-09-13  3116 10 T
MRK1457                SY2   11 47 21.61 +52 26 58.3 13922 2005-02-15  5460  8 R
MCG-01-30-041          SY1.8 11 52 38.18 -05 12 25.5  5641 2003-08-01  2280 12 T
NGC3941                SY2   11 52 55.27 +36 59 10.6   925 2002-04-12  2700 22 R
NGC3945                LINER 11 53 13.60 +60 40 32.0  1254 2003-01-21  1560 23 R
NGC3953                LINER 11 53 48.92 +52 19 36.4  1048 2003-01-19  2100 18 R
IC0745                 SY2   11 54 12.27 +00 08 11.7  1141 2004-06-22  2340 14 T
NGC3976                SY2   11 55 57.32 +06 44 55.5  2476 2002-03-23  2808 16 R
NGC3982                SY2   11 56 28.10 +55 07 30.6  1105 2002-02-26  3240 11 R
CGCG127-135            SY2   12 01 44.90 +20 19 44.0  6888 2003-07-27  2400 13 T
PGC038055              SY2   12 02 56.87 -20 56 03.3  6285 2003-09-17  2040 14 T
NGC4102                LINER 12 06 23.11 +52 42 39.5   844 2005-01-05  5520  9 R
NGC4111                LINER 12 07 03.11 +43 03 56.3   805 2002-02-17  2380 16 R
NGC4125                LINER 12 08 05.86 +65 10 26.8  1350 2003-02-03  2610 19 R
NGC4138                SY1.9 12 09 29.79 +43 41 06.9   885 2005-03-10  7740  8 R
NGC4143                LINER 12 09 36.10 +42 32 03.0   982 2005-01-11  6960  9 R
NGC4145                LINER 12 10 01.51 +39 53 01.1  1013 2003-01-19  2160 18 R
NGC4156                LINER 12 10 49.61 +39 28 21.8  6601 2005-03-06  5340  9 R
NGC4168                SY1.9 12 12 17.30 +13 12 18.0  2267 2002-02-24  3420 15 R
NGC4169                SY2   12 12 18.81 +29 10 46.3  3737 2002-03-02  3690 13 R
NGC4175                AGN   12 12 31.05 +29 10 06.4  3959 2002-03-05  3690 14 R
NGC4203                LINER 12 15 05.03 +33 11 50.0  1082 2005-03-07  6900  8 R
NGC4216                LINER 12 15 54.39 +13 08 58.3   131 2003-01-22  1620 19 R
ESO505-IG030           SY2   12 16 57.14 -26 12 33.5 11451 2003-07-12  1350 15 T
NGC4261                LINER 12 19 23.22 +05 49 30.8  2221 2002-03-01  3120 28 R
NGC4278                SY1   12 20 06.82 +29 16 50.7   648 2002-02-28   450 91 R
M61                    SY2   12 21 54.89 +04 28 25.1  1558 2002-02-24  2520 17 R
NGC4314                LINER 12 22 32.01 +29 53 43.6   960 2002-02-28  3330 27 R
NGC4378                SY2   12 25 17.96 +04 55 29.8  2537 2002-03-31  3150 15 R
NGC4395                SY1.8 12 25 48.92 +33 32 48.4   319 2005-03-17  9540 10 R
NGC4394                LINER 12 25 55.63 +18 12 50.2   919 2003-01-22  1260 20 R
NGC4414                LINER 12 26 27.11 +31 13 24.3   714 2003-02-01  2790 19 R
NGC4412                LINER 12 26 35.92 +03 57 53.7  2277 2003-05-11   648 32 T
NGC4355                SY2   12 26 54.62 -00 52 39.2  2163 2004-06-22  2940 13 T
NGC4438                LINER 12 27 45.59 +13 00 31.8    71 2002-02-28  3300 29 R
NGC4457                LINER 12 28 59.10 +03 34 14.0   879 2003-05-28  1500 14 T
M49                    SY2   12 29 46.79 +08 00 01.5   994 2002-03-31  3240 17 R
NGC4477                SY2   12 30 02.22 +13 38 11.2  1347 2002-03-23  2754 16 R
M87                    SY    12 30 49.42 +12 23 28.0  1301 2002-02-28  2340 34 R
NGC4494                LINER 12 31 24.11 +25 46 28.1  1345 2003-02-02  2700 18 R
M88                    SY2   12 31 59.16 +14 25 13.6  2264 2003-02-03  2160 19 R
2MASXJ12335145-2103448 SY1   12 33 51.50 -21 03 45.0  6750 2003-09-13  2088 13 T
NGC4527                LINER 12 34 08.50 +02 39 10.0  1726 2004-07-01  1980 12 T
NGC4540                SY1   12 34 50.85 +15 33 05.3  1281 2003-05-28  1080 18 T
AM1232-365NED01        SY2   12 35 03.60 -37 15 32.0  8789 2003-05-22  2040 14 T
M91                    SY    12 35 26.42 +14 29 46.9   485 2003-02-02  1980 21 R
NGC4550                LINER 12 35 30.61 +12 13 15.4   381 2003-01-22  1170 22 R
NGC4507                SY2   12 35 36.54 -39 54 33.3  3497 2003-06-23  1680 15 T
NGC4589                LINER 12 37 25.00 +74 11 31.0  1967 2004-12-20  3660 12 R
M104                   SY1.9 12 39 59.43 -11 37 23.0  1021 2003-06-05   900 21 T
NGC4602                SY1.9 12 40 36.62 -05 07 57.0  2518 2002-03-31  3150 14 R
IC3639                 SY2   12 40 52.88 -36 45 21.5  3240 2003-07-16  2520 18 T
WKK1263                SY2   12 41 25.80 -57 50 03.3  7149 2002-06-18  2820 10 T
NGC4628                SY2   12 42 25.26 -06 58 15.6  2802 2002-06-02  2520 12 T
IRAS12409+7823         SY1.9 12 42 36.03 +78 07 20.3  6482 2003-01-27  2340 19 R
NGC4636                LINER 12 42 50.00 +02 41 17.0   935 2004-04-25  3690 13 T
NGC4639                SY1.8 12 42 52.39 +13 15 27.1  1007 2003-07-13  1632 16 T
NGC4643                LINER 12 43 20.10 +01 58 42.0  1313 2003-05-28   900 17 T
NGC4651                LINER 12 43 42.62 +16 23 36.0   803 2004-06-12  4380 14 T
NGC4666                LINER 12 45 08.76 -00 27 40.9  1512 2004-06-17  1440 21 T
NGC4698                SY2   12 48 22.97 +08 29 14.3   999 2002-02-24  3060 16 R
NGC4699                SY    12 49 02.23 -08 39 53.5  1388 2003-07-19  2190 12 T
NGC4713                LINER 12 49 57.86 +05 18 39.0   651 2004-06-17  1860 14 T
NGC4750                LINER 12 50 07.12 +72 52 29.7  1614 2004-11-27  4920 16 R
NGC4725                SY2   12 50 26.60 +25 30 05.8  1201 2002-02-24  3240 12 R
NGC4736                LINER 12 50 53.06 +41 07 13.6   308 2005-02-11  8520 13 R
NGC4762                LINER 12 52 56.00 +11 13 53.0   981 2002-02-16  2700 16 R
ESO323-G032            SY2   12 53 20.35 -41 38 13.8  4720 2003-05-07  2790 13 T
NGC4785                SY2   12 53 26.82 -48 44 58.8  3689 2003-06-23  1740 16 T
NGC4772                LINER 12 53 29.04 +02 10 02.4  1036 2004-06-17  2280 14 T
NGC4813                LINER 12 56 36.34 -06 49 03.2  1367 2004-04-25  2430 15 T
NGC4826                SY2   12 56 43.76 +21 40 51.9   407 2005-01-15  4320 12 R
NGC4866                LINER 12 59 27.20 +14 10 18.0  1975 2004-07-07  2280 14 T
NGC4897                SY    13 00 52.87 -13 26 58.9  2539 2003-08-02  1800 14 T
NGC4903                SY2   13 01 23.07 -30 56 02.2  4855 2003-05-07  3150 12 T
NGC4939                SY2   13 04 14.33 -10 20 22.7  3079 2002-03-02  3300 14 R
IC4180                 SY2   13 06 56.53 -23 55 01.4  2943 2003-05-06  2520 13 T
NGC4968                SY2   13 07 05.89 -23 40 39.4  2928 2003-06-05  1320 16 T
2MASXJ13084201-2422581 SY2   13 08 42.10 -24 22 59.5  4118 2003-07-30  2460 12 T
NGC4981                LINER 13 08 48.86 -06 46 44.5  1677 2003-07-19  1770 12 T
NGC4995                SY    13 09 40.62 -07 50 01.0  1757 2003-06-05  1800 14 T
UGCA330                SY2   13 09 47.50 -10 19 12.0  1208 2002-03-31  3150 14 R
MCG-01-34-008          SY2   13 10 17.31 -07 27 15.2  6566 2002-07-31  1800 15 T
IISZ010                SY1   13 13 05.77 -11 07 41.5  9858 2003-06-07  1320 15 T
NGC5038                LINER 13 15 02.14 -15 57 06.3  2206 2002-09-06  1620 27 T
ESO508-G033            AGN   13 16 23.25 -26 33 41.5  3293 2002-06-01  2700 14 T
NGC5064                LINER 13 19 00.20 -47 54 39.7  2951 2002-05-31  2610 15 T
SBS1317+548            SY2   13 19 15.90 +54 36 06.1  9633 2004-12-14  5640 15 R
NGC5077                SY1.9 13 19 31.65 -12 39 25.9  2791 2003-07-30  1560 14 T
TOLOLO0081             SY2   13 19 38.53 -33 22 54.6  8483 2002-08-10  1800 17 T
NGC5104                LINER 13 21 23.08 +00 20 32.7  5476 2004-07-01  1560 13 T
CTS0022                SY1   13 21 58.15 -31 04 26.1 12855 2004-07-05  2160 12 T
LEDA169714             AGN?  13 22 27.60 -20 35 45.0  6064 2002-09-11  2250 11 T
PGC046808              SY2   13 23 45.01 -27 39 33.4  2319 2002-05-23  1160 19 T
NPM1G-19.0448          AGN   13 23 50.01 -19 41 48.3  5213 2002-09-09  2430 12 T
NGC5122                LINER 13 24 14.96 -10 39 16.4  2792 2002-08-05  2070 14 T
IRAS13218-1929         SY1.9 13 24 35.23 -19 45 11.0  5192 2002-06-01  2700 12 T
NGC5135                SY2   13 25 43.97 -29 50 02.3  4056 2003-07-30  1680 12 T
ESO576-G069            LINER 13 30 05.30 -20 55 58.7  5246 2002-06-02  2520 13 T
NGC5218                LINER 13 32 10.51 +62 46 03.9  2853 2004-11-27  5400 18 R
ESO383-G018            SY2   13 33 26.00 -34 00 55.7  3675 2002-09-09  1980 14 T
ESO509-IG064           SY2   13 34 39.19 -23 40 46.5  2555 2002-06-02  2610 13 T
ESO383-G035            SY1.2 13 35 53.73 -34 17 45.5  2305 2004-07-09  2760 17 T
NGC5258                LINER 13 39 57.95 +00 49 58.4  6608 2004-07-07  1380 15 T
NGC5283                SY2   13 41 05.76 +67 40 20.3  3087 2002-03-04  3060 30 R
2MASXIJ13411287-143840 SY1   13 41 12.90 -14 38 40.6 12025 2003-07-08  7350 10 T
NGC5266                LINER 13 43 01.61 -48 10 11.8  3043 2002-05-17  2040 13 T
MRK0796                SY2   13 46 49.43 +14 24 00.9  6333 2002-07-31  1530 20 T
MRK1361                SY2   13 47 04.38 +11 06 22.9  6625 2004-07-15  1980 12 T
CGCG045-099            SY2   13 47 09.23 +03 38 37.8  6711 2003-07-30  1140 14 T
MRK0461                SY2   13 47 17.74 +34 08 55.3  4779 2002-03-05  3150 15 R
MCG-01-35-013          AGN   13 48 59.59 -07 11 43.8  7401 2002-08-17  1620 17 T
IC4329                 SY1   13 49 05.30 -30 17 47.0  4471 2003-05-22  2700 13 T
NGC5322                LINER 13 49 15.19 +60 11 26.5  1770 2004-11-27  4800 24 R
IC4329A                SY1.2 13 49 19.29 -30 18 34.4  4737 2004-06-27  1920 12 T
APMUKS(BJ)B134         LINER 13 49 48.40 -06 58 23.2  6471 2004-06-19  1500 14 T
UM614                  SY1   13 49 52.83 +02 04 44.8  9521 2004-07-05  1440 14 T
ESO221-G012            SY?   13 51 31.97 -48 04 55.3  2921 2003-05-11  3350 14 T
NGC5353                AGN   13 53 26.69 +40 16 58.9  2292 2002-02-26  3150 12 R
NGC5354                LINER 13 53 26.70 +40 18 09.9  2548 2002-02-24  2970 13 R
NGC5363                LINER 13 56 07.10 +05 15 20.0  1135 2002-08-05  2070 14 T
ESO578-G009            SY1   13 56 36.70 -19 31 45.1 10040 2004-06-19  1020 16 T
NGC5395                SY2   13 58 38.13 +37 25 29.9  3451 2003-01-19  2100 18 R
UM625                  SY2   14 00 40.59 -01 55 18.1  7309 2002-07-31  1530 15 T
ESO510-G046            SY2   14 01 58.45 -25 32 19.8  6219 2002-08-04  1980 11 T
MRK1370                SY2   14 08 04.02 +07 19 39.3  7193 2004-06-29  1320 15 T
PGC050427              SY1.4 14 08 06.78 -30 23 53.9  6936 2004-04-25  1170 19 T
CGCG074-129            SY2   14 10 41.38 +13 33 28.6  4759 2003-07-30   780 20 T
CGCG074-145            SY2   14 13 27.42 +08 58 52.3  7029 2003-08-02   960 16 T
IC4397                 SY2   14 17 58.72 +26 24 45.2  4355 2004-11-27  3900 20 R
NGC5566                LINER 14 20 20.00 +03 56 02.0  1499 2002-03-31  3150 17 R
IRAS14167-723          SY2   14 21 21.30 -72 50 20.0  7654 2002-06-11  1800 13 T
NGC5631                SY2   14 26 33.20 +56 34 58.0  1966 2005-02-14  2820 12 R
NGC5678                LINER 14 32 05.80 +57 55 17.0  1910 2005-03-18  9180 13 R
NGC5664                SY2   14 33 43.54 -14 37 10.9  4469 2002-06-02  2160 17 T
IRAS14317-3237         SY2   14 34 44.89 -32 50 27.5  7426 2002-05-31  1890 16 T
WKK3262                SY2   14 35 14.84 -69 43 59.2  7556 2004-05-09  3360  9 T
NGC5701                LINER 14 39 11.03 +05 21 46.6  1497 2002-08-04  1530 15 T
ESO512-G020            SY1   14 44 56.92 -23 47 39.7  3154 2004-06-29  1740 14 T
IRAS14484-3613         SY    14 51 33.20 -36 25 57.0  8534 2004-07-01  1380 13 T
WKK3646                SY2   15 04 39.45 -68 00 07.4  4422 2002-05-17  2550 11 T
NGC5838                LINER 15 05 26.20 +02 05 58.0  1357 2002-03-26  3870 15 R
NGC5866                LINER 15 06 29.81 +55 45 48.1   670 2002-04-12  3870 15 R
NGC5879                LINER 15 09 46.82 +57 00 02.6   770 2002-03-26  3780 16 R
2MASXJ15115979-2119015 NLSY1 15 11 59.80 -21 19 01.7 12802 2004-07-05  1380 14 T
ESO328-IG036NED01      SY1   15 14 48.80 -40 21 55.0  6941 2003-05-22  3120 11 T
NGC5921                LINER 15 21 56.50 +05 04 14.0  1473 2002-09-06  2040 21 T
MCG-01-40-001          SY2   15 33 20.70 -08 42 02.3  6733 2002-08-05  1710 13 T
NGC5953                SY2   15 34 32.40 +15 11 38.7  1952 2002-02-22  3240 22 R
NGC5954                SY2   15 34 35.06 +15 12 00.2  1946 2002-03-23  2862 16 R
UGC09944               SY2   15 35 47.86 +73 27 02.5  7178 2002-12-31  2340 22 R
IRAS15335-051          LINER 15 36 11.68 -05 23 52.0  7968 2002-08-02  1350 21 T
NGC5970                LINER 15 38 30.15 +12 11 12.2  1944 2002-03-31  3510 16 R
CGCG194-013            AGN   15 38 38.50 +36 57 29.9  5486 2002-12-31  1650 28 R
CGCG022-021            SY1.9 15 38 44.74 -03 22 48.2  6971 2002-08-17  1980 16 T
NGC5995                SY2   15 48 24.95 -13 45 28.0  7367 2002-08-02  2250 16 T
NGC6027A               AGN   15 59 11.22 +20 45 16.5  4178 2002-03-02  3960 12 R
MRK0885                SY1.5 16 29 48.25 +67 22 41.8  7405 2005-03-20  9120 14 R
NGC6217                SY2   16 32 39.29 +78 11 54.3  1356 2002-02-26  3600 11 R
ESO137-G034            SY2   16 35 13.73 -58 04 46.1  2722 2002-09-14  1890 13 T
IRAS16382-0613         SY2?  16 40 52.24 -06 18 52.3  8092 2002-07-27  1800 12 T
NGC6211                SY2   16 41 27.64 +57 47 00.9  5850 2003-02-02  3780 16 R
ESO138-G001            SY2   16 51 20.12 -59 14 05.2  2715 2002-09-14  2160 13 T
UGC10578               SY    16 51 23.46 -02 27 15.7  7342 2004-06-27  1920 11 T
NGC6221                SY2   16 52 46.08 -59 13 07.0  1475 2002-09-14  2430 11 T
NGC6240                SY2   16 52 58.89 +02 24 03.4  7164 2004-06-19  1560 14 T
NGC6286                LINER 16 58 31.65 +58 56 14.3  5402 2003-02-03  2610 17 R
UGC10639               SY2   16 59 08.57 +28 59 31.0  9456 2003-01-15  1380 19 R
NGC6340                LINER 17 10 24.90 +72 18 16.0  1193 2002-03-26  3780 13 R
NGC6328                LINER 17 23 41.03 -65 00 36.6  4200 2004-05-09  1560 20 T
NGC6394                SY2   17 30 21.43 +59 38 23.7  8252 2005-01-07  5400  9 R
NGC6384                LINER 17 32 24.30 +07 03 38.0  1656 2002-02-22  3420 16 R
CGCG321-020NED01       SY2   17 34 31.64 +67 02 29.2  7767 2004-12-03  4200 15 R
CGCG112-010NE          SY2   17 35 33.78 +20 47 46.6  7090 2002-08-04  1710 16 T
NVSSJ173728-290802     SY1   17 37 28.35 -29 08 02.5  6282 2004-06-29  1440 14 T
ESO139-G012            SY2   17 37 39.20 -59 56 26.0  5111 2002-05-19  1710 17 T
[HB91]1739-126         SY1   17 41 48.75 -12 41 00.6 10696 2004-07-05   960 17 T
CGCG300-062            SY2   17 43 17.37 +62 50 20.8  9577 2005-01-09  6660  6 R
NGC6482                LINER 17 51 48.90 +23 04 19.0  3885 2004-07-15  2280 14 T
MRK1119                SY?   17 52 36.86 +37 44 53.2  3163 2003-01-27  1980 26 R
NGC6521                SY1.9 17 55 48.44 +62 36 44.1  8013 2005-01-04  5820  8 R
NGC6552                SY2   18 00 07.29 +66 36 54.3  7737 2003-01-23  2970 13 R
AM1754-634NED03        SY?   18 00 10.96 -63 43 33.9  4627 2004-06-27  2340 10 T
NGC6574                SY    18 11 51.24 +14 58 55.0  2265 2002-02-15   360 47 R
CGCG142-019            SY    18 12 14.07 +21 53 05.4  5367 2003-01-15  1920 15 R
UGC11185NED01          SY2   18 16 09.26 +42 39 18.7 11931 2005-01-11  5700  9 R
NGC6636                SY2   18 22 02.70 +66 36 58.0  4330 2002-12-31  2760 19 R
FAIRALL0049            SY2   18 36 58.29 -59 24 08.6  5945 2002-09-14  2520 11 T
IC4729                 SY2   18 39 56.50 -67 25 32.0  4355 2004-05-08  3600 13 T
ESO103-G056            SY2?  18 43 33.37 -64 06 23.0  3293 2002-09-19  2880 13 T
IC4769                 SY2   18 47 43.90 -63 09 22.6  4466 2002-05-16  2700 13 T
AM1843-602             LINER 18 47 45.40 -60 20 53.0 10371 2005-06-27  7020  9 T
IC4777                 SY2   18 48 11.23 -53 08 51.4  5454 2002-07-04  1080 19 T
IRAS18491-2940         SY1   18 52 22.43 -29 36 20.7 12182 2004-06-25  2340 14 T
ESO025-G002            SY1   18 54 39.77 -78 53 51.2  8303 2003-05-22  2520 16 T
IRASF18492-7832        SY1   18 57 06.80 -78 28 20.0 12084 2003-05-22  1260 20 T
NGC6744                LINER 19 09 46.23 -63 51 25.1   839 2002-05-17  1440 15 T
UGC11415               SY2   19 11 04.50 +73 25 36.0  7369 2002-12-31  1740 25 R
WNB1927+6527           SY2   19 27 20.20 +65 33 51.2  5011 2002-12-31  1380 26 R
IRAS19348-0619         SY1   19 37 33.19 -06 13 05.5  3141 2004-06-29  1740 14 T
IC4870                 SY2   19 37 38.00 -65 48 42.0   886 2002-06-05  1260 17 T
NGC6814                SY1.5 19 42 40.64 -10 19 24.6  1555 2004-04-25  3690 11 T
NGC6810                SY2   19 43 34.16 -58 39 20.6  2017 2002-09-21  2340 13 T
IC4889                 SY2   19 45 15.82 -54 20 37.4  2552 2004-07-21  1980 13 T
HCG086-07              SY2   19 51 12.06 -30 59 12.9  6339 2002-05-20  1860 16 T
ESO339-G011            SY2   19 57 37.54 -37 56 08.5  5648 2002-05-16  2400 13 T
IRAS19580-1818         SY1   20 00 55.71 -18 10 27.4 10780 2004-06-25  2220 13 T
CGMW5-11302            AGN   20 02 48.48 +22 28 27.8  8449 2002-08-17  2340 16 T
NGC6890                SY2   20 18 18.07 -44 48 23.4  2400 2004-04-29  1980 21 T
IC4995                 SY2   20 19 59.06 -52 37 19.8  4749 2002-07-02  2880 11 T
ESO462-G009            SY2   20 21 51.12 -31 17 18.0  5670 2002-07-02  2610 13 T
ESO234-IG056           SY2   20 37 02.24 -50 05 37.7  2684 2002-06-09  2400 16 T
NGC6967                SY2   20 47 34.20 +00 24 45.0  3721 2002-09-06  2220 14 T
ESO597-G036            AGN   20 48 15.00 -19 50 57.9  8212 2002-08-17  1620 17 T
IC5063                 SY2   20 52 02.02 -57 04 09.1  3364 2002-09-19  2976 12 T
NGC6977                AGN   20 52 29.70 -05 44 46.3  6067 2002-08-10  1620 15 T
NGC6978                AGN   20 52 35.59 -05 42 41.6  5914 2002-08-10  1620 14 T
APMUKS(BJ)B204         SY2   20 53 10.42 -52 54 53.2 12725 2004-06-24  1860 12 T
ESO286-G017            SY2   20 57 49.39 -43 21 05.2  9469 2004-06-15  1980 13 T
ESO187-G042            SY2   20 59 31.21 -52 39 51.3  7012 2004-05-09  1800 12 T
CGCG425-034            SY1.5 21 02 21.62 +10 58 16.0  8422 2005-06-16  4020 11 T
NGC7013                LINER 21 03 33.31 +29 53 49.3   777 2003-01-23  1620 17 R
ESO235-G059            SY1.8 21 06 33.65 -49 13 10.3  7284 2004-06-27  1980 11 T
UGC11680NED01          SY2   21 07 41.48 +03 52 19.6  7594 2002-08-10  2610 12 T
UGC11680NED02          SY2   21 07 45.82 +03 52 40.4  7694 2003-01-27  1710 19 R
MRK0510                SY?   21 09 23.06 -01 50 16.7  5735 2003-01-28  1440 18 R
IC1368                 SY2   21 14 12.60 +02 10 41.0  3862 2005-02-11  5640 13 R
NGC7083                LINER 21 35 45.42 -63 54 16.6  3077 2002-06-05  2340 14 T
ESO343-IG013NED01      LINER 21 36 10.83 -38 32 40.9  5575 2002-08-05  1890 13 T
2MASXJ21391374-2646315 SY2   21 39 13.70 -26 46 31.3  8920 2004-06-15  1560 14 T
UGC11804               LINER 21 44 09.83 +46 14 45.8  5362 2003-01-23  1170 24 R
NGC7130                SY2   21 48 19.50 -34 57 06.0  4765 2002-09-11  1530 16 T
NGC7135                AGN   21 49 45.56 -34 52 32.7  2617 2002-07-02  1710 14 T
IRAS21497-0824         SY2   21 52 26.00 -08 10 25.0  9986 2004-06-25  2940 11 T
ESO075-G041            SY2   21 57 05.98 -69 41 23.7  8243 2002-06-02  2790 12 T
IC1417                 SY2   22 00 21.61 -13 08 49.1  5251 2003-01-28  1890 17 R
NGC7177                LINER 22 00 41.20 +17 44 16.0  1146 2003-02-03  2640 20 R
UGC11871               SY1.9 22 00 41.37 +10 33 08.7  7771 2002-08-17  2520 13 T
NGC7172                SY2   22 02 01.68 -31 52 18.1  2581 2004-06-19  1500 13 T
NGC7189                LINER 22 03 16.00 +00 34 17.0  8930 2003-01-21  2100 20 R
IC5154                 SY2   22 04 29.79 -66 06 51.0  3086 2002-09-21  2610 16 T
UGC11897               LINER 22 04 30.73 +41 24 36.3  4351 2003-01-24  1890 19 R
NGC7212NED02           SY2   22 07 01.98 +10 14 00.3  7786 2002-08-04  1800 12 T
NGC7205                LINER 22 08 34.40 -57 26 33.1  1681 2004-04-29  2940 16 T
NGC7213                SY1.5 22 09 16.25 -47 10 00.0  1781 2004-04-29  3300 14 T
IC5169                 SY2   22 10 09.98 -36 05 19.0  2986 2002-06-01  2700 14 T
ESO108-IG017           SY2   22 10 47.40 -66 52 11.5  2175 2002-09-19  1500 14 T
UGC11974               LINER 22 17 15.81 +33 30 13.9  6253 2003-02-03  2340 19 R
IC5201                 SY2   22 20 57.43 -46 02 06.1   912 2004-06-19  1260 15 T
MCG+02-57-002          SY1.5 22 23 45.02 +11 50 09.0  8449 2004-07-28  2400 14 T
CGCG429-005            SY1   22 25 35.06 +11 40 11.3 10138 2004-06-25  2400 12 T
NGC7282                SY2   22 25 53.84 +40 18 53.5  4474 2003-01-23  2070 15 R
UGC12040               SY2   22 27 05.74 +36 21 41.9  6260 2003-01-24  1620 18 R
FAIRALL0357            SY2   22 27 31.03 -70 23 18.3  8407 2002-08-13  1890 12 T
ESO602-G025            LINER 22 31 25.49 -19 02 03.1  7324 2002-09-09  1380 16 T
NGC7303                LINER 22 31 32.80 +30 57 22.0  3652 2003-01-21  2280 20 R
ARK557                 SY1.5 22 32 30.80 +08 12 26.0  7367 2004-07-15  1680 13 T
CTS0065                SY1   22 34 41.00 -37 06 45.0 12360 2004-06-25  2220 12 T
NGC7314                SY1.9 22 35 45.89 -26 03 01.3  1415 2002-09-11  1440 17 T
NGC7319                SY2   22 36 03.54 +33 58 32.6  6598 2004-12-20  4020 10 R
2DFGRSS180Z007         LINER 22 36 07.20 -27 43 29.4  7898 2002-06-23  2520 14 T
NGC7343                LINER 22 38 37.86 +34 04 17.2  7287 2004-11-27  4800 13 R
ESO534-G009            LINER 22 38 41.64 -25 51 00.5  3348 2002-08-05  2340 12 T
UGC12138               SY1.8 22 40 17.05 +08 03 14.1  7305 2004-06-27  1380 14 T
UGC12150               LINER 22 41 12.26 +34 14 57.0  6279 2004-11-26  2460 17 R
UGC12163               SY1.8 22 42 39.34 +29 43 31.3  7222 2005-01-01  7500  9 R
ESO345-IG045NED01      LINER 22 43 14.23 -40 02 55.5  8845 2003-07-08  2640 15 T
NGC7369                LINER 22 44 12.31 +34 21 04.4  6437 2003-02-04  2640 19 R
NGC7378                SY2   22 47 47.63 -11 48 58.8  2558 2004-06-27  1860 13 T
UGC12199               LINER 22 49 04.01 +40 00 04.2  6582 2004-11-26  2340 18 R
UGC12201               LINER 22 49 09.55 +34 59 30.5  4971 2003-02-02  2160 23 R
2MASXJ22493210+3455098 LINER 22 49 32.10 +34 55 09.8  6861 2004-12-06  5820 14 R
MCG-03-58-007          SY2   22 49 37.14 -19 16 26.4  9144 2004-06-15  1418 17 T
NGC7410                SY2   22 55 00.95 -39 39 40.8  1741 2002-06-02  2610 14 T
IC1459                 AGN   22 57 10.60 -36 27 44.0  1682 2002-09-21  2340 16 T
ESO027-G019            SY2   22 59 01.62 -80 01 55.3 10975 2004-06-24  2280 11 T
IRAS22570-2601         SY2   22 59 41.84 -25 45 06.3  7796 2002-08-05  1800 12 T
MRK0522                SY2   23 00 19.09 +16 22 57.9  9338 2004-07-28  2220 14 T
NGC7450                SY1.5 23 00 47.82 -12 55 06.7  3157 2002-09-09  1140 15 T
NGC7465                SY2   23 02 00.96 +15 57 53.4  1955 2003-01-21  3420 20 R
NGC7466                SY2   23 02 03.42 +27 03 09.5  7310 2003-01-27   990 24 R
NGC7469                SY1.2 23 03 15.62 +08 52 26.4  4813 2004-07-27  2340 14 T
IC5283                 SY?   23 03 17.70 +08 53 37.0  4728 2003-01-27  1170 22 R
MRK0315                SY1.5 23 04 02.62 +22 37 27.5 11217 2005-02-04  5760 13 R
CGCG453-062            LINER 23 04 56.59 +19 33 08.1  7340 2002-08-13  2250 13 T
NGC7479                SY2   23 04 56.65 +12 19 22.4  2362 2003-02-01  2250 19 R
UGC12348               SY2   23 05 18.80 +00 11 21.0  7442 2002-08-15  1800 12 T
ESO469-G011            SY2   23 05 48.90 -30 36 41.8  8269 2004-06-22  2610 14 T
2MASXIJ2305539+171813  SY2   23 05 53.98 +17 18 13.9 12084 2003-01-30  2610 16 R
PG2304+042             SY1   23 07 02.91 +04 32 57.2 12084 2004-06-25  2220 12 T
NGC7496                SY2   23 09 47.26 -43 25 39.8  1640 2002-09-19  1530 15 T
NGC7550                AGN   23 15 16.01 +18 57 42.5  4988 2002-08-13  2340 13 T
NGC7549                AGN   23 15 17.23 +19 02 30.1  4662 2002-03-02  3120 14 R
IC5298                 SY2   23 16 00.69 +25 33 24.2  7979 2004-12-21  6480 12 R
NGC7552                LINER 23 16 11.00 -42 34 59.0  1577 2004-06-19  1680 13 T
NGC7591                LINER 23 18 16.24 +06 35 09.3  4875 2002-08-17  1620 16 T
NGC7592A               SY2   23 18 21.16 -04 24 55.3  7203 2003-02-02  3600 14 R
NGC7582                SY2   23 18 23.50 -42 22 14.0  1567 2004-06-27  1560 13 T
UGC12492               SY2   23 18 53.79 -01 03 36.9  8659 2003-01-12  1230 17 R
NGC7590                SY2   23 18 54.60 -42 14 21.0  1588 2002-09-19  1680 15 T
NGC7603                SY1.5 23 18 56.62 +00 14 38.2  8597 2005-02-01  5520 10 R
UGC12519               SY2   23 20 02.75 +15 57 10.6  4315 2002-08-10  2070 16 T
UGC12591               LINER 23 25 21.85 +28 29 42.3  6792 2004-12-05  7500 16 R
KUG2323+226            LINER 23 25 42.71 +22 54 17.8  7190 2003-02-06  2160 19 R
NGC7672                SY2   23 27 31.44 +12 23 06.4  3957 2004-06-19  2280 13 T
NPM1G+08.0558          SY2   23 27 42.57 +08 45 30.2  8562 2003-01-12   960 19 R
NGC7678                SY2   23 28 27.91 +22 25 16.2  3449 2003-01-28  2250 16 R
NGC7679                SY1   23 28 46.70 +03 30 42.0  5051 2004-07-27  1740 13 T
NGC7682                SY2   23 29 03.93 +03 32 00.0  5048 2003-02-01  2520 18 R
IC1495                 SY2   23 30 47.72 -13 29 07.5  6251 2002-09-11  2250 12 T
UGC12646               SY2   23 31 39.06 +25 56 44.1  7824 2004-12-05  5220 21 R
2MASXIJ23315772-184620 SY2   23 31 57.76 -18 46 20.7  9126 2003-07-08  1440 20 T
NGC7714                LINER 23 36 14.10 +02 09 18.6  2772 2002-09-11  2070 14 T
UGC12711               LINER 23 37 59.23 +31 59 42.6  4902 2003-02-01  2700 17 R
NGC7733                SY2   23 42 32.98 -65 57 22.7  9834 2004-05-09  3480  8 T
NGC7743                SY2   23 44 21.20 +09 56 03.0  1700 2002-12-08  1260 23 R
UGC12776               LINER 23 46 12.17 +33 22 12.4  4857 2003-01-24  2250 16 R
CGCG432-031            SY2   23 47 09.16 +15 35 45.8  7576 2002-08-17  1890 16 T
CGCG381-051            SY2   23 48 41.70 +02 14 23.0  8920 2004-06-22  2610 13 T
KUG2348+270A           LINER 23 50 47.48 +27 17 16.9  7791 2004-12-05  8340 11 R
NGC7769                LINER 23 51 03.97 +20 09 01.5  4153 2002-09-06  1890 18 T
UGC12812               SY2   23 51 26.80 +20 35 09.9  5440 2002-08-13  1980 14 T
CGCG407-065            SY2   23 51 32.87 +08 44 16.5 12107 2003-01-30  2220 20 R
CGCG498-038            SY2   23 55 44.26 +30 12 44.4  8964 2004-12-10  4950 14 R
IC1515                 SY2   23 56 03.92 -00 59 18.6  6520 2003-02-01  2700 16 R
IC1524                 SY1   23 59 10.73 -04 07 37.0  5678 2004-07-27  1740 13 T

